Foreseeing Neutrino spectra in Deep Core

Atmospheric muon neutrino in Deep Core (whose rate and spectra might be soon available) should exhibit a suppression (due to tens GeV up-going muon neutrino converted into tau flavor) that must be imprinted in out-coming rate spectra. We estimate here our independent muon neutrino spectra based on SK and its projected record on Deep Core Channels. Our estimate (based on cosmic rays, muon records and tested Super-Kamiokande (SK) data) differs both in shape and in rate from other previous published spectra. The expected rate might exhibit a minimum near channel 6 of Deep Core strings and it should manifest strong signature for flavor mixing (mostly between channel 4--15)and a relevant anomaly for eventual CPT violation (MINOS like) written at channel 3--6,whose statistical weight (mainly at channel 5) might soon confirm or dismiss MINOS CPT claim. At the flux minimum around channel 6, (a flux suppressed respect the non oscillated case at least by an order of magnitude) the atmospheric neutrino paucity offers a better windows to a twenty GeV Neutrino Astronomy. Therefore by doubling the string array we may foresee a richer rate and a more complete (zenith and azimuth) atmospheric neutrino distribution and an exciting first twenty GeV Astronomy.

==> abstract.txt <==
Atmospheric muon neutrino in Deep Core 
(whose rate and spectra might be soon available) should exhibit a suppression
 (due to  tens GeV up-going muon neutrino converted into tau flavor)
 that must be imprinted in out-coming  rate spectra. 
We estimate here our independent  muon neutrino spectra based on SK and its projected record on Deep Core  Channels.
 Our estimate (based on cosmic rays, muon records and tested Super-Kamiokande (SK) data) 
 differs both in shape and in rate from other previous published spectra.
 The expected rate might exhibit a minimum near channel 6 of Deep Core strings 
and it should manifest strong  signature for flavor mixing (mostly between channel 4--15)
and a relevant  anomaly for eventual CPT violation (MINOS like) written at channel 3--6,
whose statistical weight (mainly at channel 5) might soon confirm or dismiss MINOS CPT claim. 
At the flux minimum  around channel 6, 
(a flux suppressed respect the non oscillated case at least by an order of magnitude) 
the atmospheric neutrino paucity offers a better windows to a twenty GeV Neutrino Astronomy. 
Therefore by doubling the string array we may foresee a richer rate and a more complete
 (zenith and azimuth) atmospheric neutrino distribution and an exciting first twenty GeV Astronomy.
